Multigrid and saddle-point preconditioners for unfitted finite element modelling of inclusions

In this work, we consider the modeling of inclusions in the material using an unfitted finite element method. In the unfitted methods, structured background meshes are used and only the underlying finite element space is modified to incorporate the discontinuities, such as inclusions. Hence, the unfitted methods provide a more flexible framework for modeling the materials with multiple inclusions. We employ the method of Lagrange multipliers for enforcing the interface conditions between the inclusions and matrix, this gives rise to the linear system of equations of saddle point type. We utilize the Uzawa method for solving the saddle point system and propose preconditioning strategies for primal and dual systems. For the dual systems, we review and compare the preconditioning strategies that are developed for FETI and SIMPLE methods. While for the primal system, we employ a tailored multigrid method specifically developed for the unfitted meshes. Lastly, the comparison between the proposed preconditioners is made through several numerical experiments.

==> example1.csv <==
exact_h,h,l2_hard,h1_semi_hard,h1_hard,energy_hard,stress_hard,l2_soft,h1_semi_soft,h1_soft,energy_soft,stress_soft,l2_equal,h1_semi_equal,h1_equal,energy_equal,stress_equal
2.83E-02,-1.548213564,-4.92E+00,-2.83E+00,-2.83E+00,-1.32E-01,2.26E+00,-4.45E+00,-2.99E+00,-2.99E+00,-1.60E-02,1.99E+00,-7.16E+00,-4.87E+00,-4.87E+00,-2.03E+00,-0.056137401
1.41E-02,-1.850780887,-5.58E+00,-3.14E+00,-3.14E+00,-4.42E-01,1.79E+00,-5.10E+00,-3.31E+00,-3.31E+00,-3.27E-01,1.53E+00,-7.82E+00,-5.29E+00,-5.29E+00,-2.45E+00,-0.54885968
7.07E-03,-2.150580586,-6.19E+00,-3.46E+00,-3.46E+00,-7.58E-01,1.28E+00,-5.76E+00,-3.62E+00,-3.62E+00,-6.43E-01,1.01E+00,-8.35E+00,-5.56E+00,-5.56E+00,-2.73E+00,-0.884622471
3.54E-03,-2.450996738,-6.89E+00,-3.81E+00,-3.81E+00,-1.11E+00,6.46E-01,-6.48E+00,-3.98E+00,-3.98E+00,-9.95E-01,3.83E-01,-9.22E+00,-6.07E+00,-6.07E+00,-3.23E+00,-1.358943504


==> example1_cond.csv <==
exact_h,h,s_hard,simple_hard,dirichlet_hard,lacour_hard,feti_hard,s_soft,simple_soft,dirichlet_soft,lacour_soft,feti_soft,s_equal,simple_equal,dirichlet_equal,lacour_equal,feti_equal
2.83E-02,-1.548213564,5.7697,9.1604,335.0075,2.5122,1.5252,5.2242,8.4820,302.4335,2.8906,1.5238,12.2569,5.5539,468.4442,2.1174,1.6241
1.41E-02,-1.850780887,6.5459,10.0892,513.4494,2.9310,1.6382,6.1160,9.7702,556.0168,3.1688,1.6456,13.6292,5.1725,749.4661,2.8028,1.5531
7.07E-03,-2.150580586,7.5136,9.9475,756.8949,2.8452,1.6601,8.1599,10.5937,824.2141,2.9705,1.6369,18.1416,5.6787,1181.6865,2.7125,1.6332
3.54E-03,-2.450996738,10.9065,11.8272,1347.8458,3.0617,1.7107,10.5672,11.9807,1318.0486,3.1827,1.7102,24.8617,6.3000,2032.3735,3.1186,1.7113
